GRB Progenitor Classification from Gamma-Ray Burst Prompt and Afterglow Observations

Using an established classification technique, we leverage standard observations and analyses to predict the progenitors of gamma-ray bursts (GRBs). This technique, utilizing support vector machine (SVM) statistics, provides a more nuanced prediction than the previous two-component Gaussian mixture in duration of the prompt gamma-ray emission. Based on further covariance testing from \textit{Fermi}-GBM, \textit{Swift}-BAT, and \textit{Swift}-XRT data, we find that our classification based only on prompt emission properties gives perspective on the recent evidence that mergers and collapsars exist in both long and short GRB populations.

==> fermi_known_progenitors_list.csv <==
subsample,Name,Alt_Name,BAT,BAT+XRT,GBM,GBM+BAT+XRT,BAT+XRT+RS,BAT+XRT+GBM+RS
long collapsars,GRB050416A,GRB050416461,Y,Y,N,N,Y,N
,GRB050525A,GRB050525002,Y,Y,N,N,Y,N
,GRB050824,GRB050824966,N,N,N,N,N,N
,GRB060218,GRB060218148,N,N,N,N,N,N
,GRB060729,GRB060729800,N,N,N,N,N,N
,GRB060904B,GRB060904104,Y,N,N,N,N,N
,GRB070419A,GRB070419447,Y,Y,N,N,Y,N
,GRB071025,GRB071025172,N,N,N,N,N,N
,GRB071112C,GRB071112772,N,N,N,N,N,N
,GRB080319B,GRB080319258,Y,Y,N,N,Y,N
,GRB081007,GRB081007224,N,N,N,N,N,N
,GRB090618,GRB090618353,N,N,Y,N,N,N
,GRB091127,GRB091127976,N,N,Y,N,N,N
,GRB100316D,GRB100316531,Y,Y,N,N,Y,N
,GRB100418A,GRB100418882,Y,Y,N,N,Y,N
,GRB101219B,GRB101219686,Y,Y,Y,Y,Y,Y
,GRB101225A,GRB101225776,N,N,N,N,N,N
,GRB111209A,GRB111209300,Y,Y,N,N,Y,N
,GRB111211A,GRB111211928,N,N,N,N,N,N
,GRB111228A,GRB111228656,Y,Y,N,N,Y,N
,GRB120422A,GRB120422300,Y,Y,N,N,Y,N
,GRB120714B,GRB120714888,Y,N,N,N,N,N
,GRB120729A,GRB120729455,Y,N,N,N,N,N
,GRB130215A,GRB130215063,Y,N,Y,N,N,N
,GRB130427A,GRB130427324,Y,N,Y,N,N,N
,GRB130702A,GRB130702003,N,N,N,N,N,N
,GRB130831A,GRB130831544,Y,N,N,N,N,N
,GRB140206A,GRB140206303,Y,Y,N,N,Y,N
,GRB140606B,GRB140606133,N,N,Y,N,N,N
,GRB150818A,GRB150818483,N,N,N,N,N,N
,GRB161219B,GRB161219783,N,N,N,N,N,N
,GRB161228B,GRB161228552,N,N,N,N,N,N
,GRB171010A,GRB171010792,N,N,Y,N,N,N
,GRB171205A,GRB171205306,Y,Y,N,N,Y,N
,GRB180720B,GRB180720598,Y,Y,Y,Y,Y,Y
,GRB180728A,GRB180728728,Y,Y,Y,Y,Y,Y
,GRB190114C,GRB190114872,Y,N,N,N,N,N
,GRB190829A,GRB190829830,Y,Y,Y,Y,Y,Y
,GRB200826A,GRB200826187,N,N,Y,N,N,N
,GRB210210A,GRB210210083,Y,Y,N,N,Y,N
,GRB211023A,GRB211023545,N,N,N,N,N,N
,GRB221009A,GRB221009553,N,N,Y,N,N,N
Short coll.,GRB200826A,GRB200826187,N,N,Y,N,N,N
short mergers,GRB070809,GRB070809807,N,N,N,N,N,N
,GRB080503A,GRB080503518,Y,N,N,N,N,N
,GRB130603B,GRB130603659,Y,Y,N,N,Y,N
,GRB150101B,GRB150101641,Y,Y,Y,Y,Y,Y
,GRB160624A,GRB160624477,Y,N,Y,N,N,N
,GRB160821B,GRB160821936,Y,N,N,N,N,N
,GRB170817A,GRB170817528,N,N,N,N,N,N
,GRB200522A,GRB200522487,Y,Y,N,N,N,N
long mergers,GRB060614,GRB060614530,N,N,N,N,N,N
,GRB111005A,GRB111005336,Y,N,N,N,N,N
,GRB120304B,GRB120304248,N,N,Y,N,N,N
,GRB211211A,GRB211211548,Y,Y,N,N,N,N
,GRB230307A,GRB230307655,N,N,N,N,N,N
exotic?,GRB210704A,GRB210704814,N,N,N,N,N,N
short bursts detected by host galaxy study,GRB050509B,GRB050509166,Y,Y,N,N,Y,N
,GRB050709A,GRB050709942,N,N,N,N,N,N
,GRB051210A,GRB051210240,Y,Y,N,N,N,N
,GRB070714B,GRB070714207,Y,Y,N,N,Y,N
,GRB071227A,GRB071227842,Y,Y,N,N,Y,N
,GRB080905A,GRB080905499,Y,Y,Y,Y,Y,Y
,GRB090515A,GRB090515198,Y,Y,N,N,N,N
,GRB160303A,GRB160303454,Y,Y,N,N,N,N
,,,,,,,,
